Greedy Algorithms for Optimal Distribution Approximation

The approximation of a discrete probability distribution $\mathbf{t}$ by an $M$-type distribution $\mathbf{p}$ is considered. The approximation error is measured by the informational divergence $\mathbb{D}(\mathbf{t}\Vert\mathbf{p})$, which is an appropriate measure, e.g., in the context of data compression. Properties of the optimal approximation are derived and bounds on the approximation error are presented, which are asymptotically tight. It is shown that $M$-type approximations that minimize either $\mathbb{D}(\mathbf{t}\Vert\mathbf{p})$, or $\mathbb{D}(\mathbf{p}\Vert\mathbf{t})$, or the variational distance $\Vert\mathbf{p}-\mathbf{t}\Vert_1$ can all be found by using specific instances of the same general greedy algorithm.

==> bound.dat <==
4.000000 0.998899 
5.000000 0.705674 
6.000000 0.544861 
7.000000 0.442597 
8.000000 0.371627 
9.000000 0.319416 
10.000000 0.279362 
11.000000 0.247647 
12.000000 0.221905 
13.000000 0.200588 
14.000000 0.182643 
15.000000 0.167328 
16.000000 0.154102 
17.000000 0.142566 
18.000000 0.132413 
19.000000 0.123409 
20.000000 0.115369 
21.000000 0.108147 
22.000000 0.101622 
23.000000 0.095699 
24.000000 0.090299 
25.000000 0.085354 
26.000000 0.080810 
27.000000 0.076619 
28.000000 0.072742 
29.000000 0.069145 
30.000000 0.065799 
31.000000 0.062678 
32.000000 0.059760 
33.000000 0.057027 
34.000000 0.054460 
35.000000 0.052046 
36.000000 0.049771 
37.000000 0.047623 
38.000000 0.045592 
39.000000 0.043669 
40.000000 0.041845 
41.000000 0.040113 
42.000000 0.038467 
43.000000 0.036899 
44.000000 0.035404 
45.000000 0.033978 
46.000000 0.032616 
47.000000 0.031313 
48.000000 0.030066 
49.000000 0.028872 
50.000000 0.027726 
51.000000 0.027182 
52.000000 0.026660 
53.000000 0.026156 
54.000000 0.025672 
55.000000 0.025205 
56.000000 0.024755 
57.000000 0.024321 
58.000000 0.023902 
59.000000 0.023497 
60.000000 0.023105 


==> no_bound.dat <==
4.000000 0.405465 
5.000000 0.336472 
6.000000 0.287682 
7.000000 0.251314 
8.000000 0.223144 
9.000000 0.200671 
10.000000 0.182322 
11.000000 0.167054 
12.000000 0.154151 
13.000000 0.143101 
14.000000 0.133531 
15.000000 0.125163 
16.000000 0.117783 
17.000000 0.111226 
18.000000 0.105361 
19.000000 0.100083 
20.000000 0.095310 
21.000000 0.090972 
22.000000 0.087011 
23.000000 0.083382 
24.000000 0.080043 
25.000000 0.076961 
26.000000 0.074108 
27.000000 0.071459 
28.000000 0.068993 
29.000000 0.066691 
30.000000 0.064539 
31.000000 0.062520 
32.000000 0.060625 
33.000000 0.058841 
34.000000 0.057158 
35.000000 0.055570 
36.000000 0.054067 
37.000000 0.052644 
38.000000 0.051293 
39.000000 0.050010 
40.000000 0.048790 
41.000000 0.047628 
42.000000 0.046520 
43.000000 0.045462 
44.000000 0.044452 
45.000000 0.043485 
46.000000 0.042560 
47.000000 0.041673 
48.000000 0.040822 
49.000000 0.040005 
50.000000 0.039221 
51.000000 0.038466 
52.000000 0.037740 
53.000000 0.037041 
54.000000 0.036368 
55.000000 0.035718 
56.000000 0.035091 
57.000000 0.034486 
58.000000 0.033902 
59.000000 0.033336 
60.000000 0.032790 


==> true.dat <==
4.000000 0.525203 
5.000000 0.359100 
6.000000 0.265247 
7.000000 0.205180 
8.000000 0.163682 
9.000000 0.133481 
10.000000 0.110651 
11.000000 0.092890 
12.000000 0.078755 
13.000000 0.067300 
14.000000 0.057877 
15.000000 0.050029 
16.000000 0.043424 
17.000000 0.037815 
18.000000 0.033017 
19.000000 0.028884 
20.000000 0.025305 
21.000000 0.022191 
22.000000 0.019469 
23.000000 0.017083 
24.000000 0.014983 
25.000000 0.013131 
26.000000 0.011495 
27.000000 0.010046 
28.000000 0.008762 
29.000000 0.007622 
30.000000 0.006611 
31.000000 0.005713 
32.000000 0.004916 
33.000000 0.004210 
34.000000 0.003584 
35.000000 0.003031 
36.000000 0.002543 
37.000000 0.002114 
38.000000 0.001738 
39.000000 0.001410 
40.000000 0.001127 
41.000000 0.000883 
42.000000 0.000675 
43.000000 0.000501 
44.000000 0.000357 
45.000000 0.000240 
46.000000 0.000149 
47.000000 0.000082 
48.000000 0.000035 
49.000000 0.000009 
50.000000 0.000000 
51.000000 0.000000 
52.000000 0.000000 
53.000000 0.000000 
54.000000 0.000000 
55.000000 0.000000 
56.000000 0.000000 
57.000000 0.000000 
58.000000 0.000000 
59.000000 0.000000 
60.000000 0.000000 

